Mean field games with option to buy information

We introduce a class of continuous time finite horizon mean field games where the objective function of the representative player depends on a hidden state, in addition to position, control, and the population distribution. While acting on the position dynamics, the agent has the option to pay for seeing the hidden state. We connect the original formulation of our model with a mean field model of optimal control with discretionary stopping, characterize solutions, and give a simple explicitly solvable example. For a class of $N$-player games with compatible information structure, we show that approximate Nash equilibria can be constructed starting from a solution to the limit model.

==> mf_q_vs_c.dat <==
% InfoMFG comparative statics: q*(c) for fixed lambda values
% T=1 sigma=1 epsilon=0.12 x0=1.35 thetaScale=1
% lambdas=0.2,0.45,0.6
c q_lambda_1 qse_lambda_1 q_lambda_2 qse_lambda_2 q_lambda_3 qse_lambda_3
0.5000000000 0.884532053445 5.447066987654e-4 0.741836060266 1.235258096276e-3 0.656971089655 1.654790339873e-3
0.5500000000 0.884421291772 5.365895016233e-4 0.741686700207 1.217080793671e-3 0.656858593481 1.630583487097e-3
0.6000000000 0.884194931906 5.272264424654e-4 0.741256000061 1.195948239503e-3 0.656355740706 1.602326590842e-3
0.6500000000 0.883949997884 5.165358362171e-4 0.740813485065 1.171981919748e-3 0.655857211584 1.570417076075e-3
0.7000000000 0.883611754906 5.049357425048e-4 0.740143355594 1.145911281369e-3 0.655038269726 1.535689096775e-3
0.7500000000 0.883325972881 4.928860021942e-4 0.739598845382 1.118828109375e-3 0.654386355459 1.499645156472e-3
0.8000000000 0.883078653755 4.801805508643e-4 0.739154195338 1.090233719749e-3 0.653869682308 1.461611115535e-3
0.8500000000 0.883260231832 4.665439260977e-4 0.739705817366 1.059424424137e-3 0.654694638817 1.420578732578e-3
0.9000000000 0.883286192120 4.517098498106e-4 0.739910080277 1.025973781359e-3 0.655045271273 1.376133495100e-3
0.9500000000 0.883306758972 4.340132577391e-4 0.740111848367 9.861366142582e-4 0.655387558556 1.323255329305e-3
1.0000000000 0.883328472158 4.130392373840e-4 0.740317618782 9.390335212354e-4 0.655719384294 1.260792419026e-3
1.0500000000 0.883331373877 3.921626196876e-4 0.740450608828 8.920097842936e-4 0.655918609220 1.198328720379e-3
1.1000000000 0.883592471192 3.677957253173e-4 0.741130874191 8.368985904864e-4 0.656808993629 1.124871746307e-3
1.1500000000 0.883751082695 3.408552508459e-4 0.741529655065 7.759417537118e-4 0.657272404825 1.043495529362e-3
1.2000000000 0.884414847534 3.044336621826e-4 0.743020176332 6.932400871026e-4 0.659149392054 9.326922572443e-4
1.2500000000 0.884744613344 2.653177289734e-4 0.743618492823 6.043952383425e-4 0.659726837567 8.134231070146e-4
1.3000000000 0.885403274547 2.126014676708e-4 0.744843312108 4.844614410834e-4 0.661051833242 6.521111145419e-4


==> mf_q_vs_lambda.dat <==
% InfoMFG comparative statics: q*(lambda) for fixed c values
% T=1 sigma=1 epsilon=0.12 x0=1.35 thetaScale=1
% c_values=0.6,1,1.3
lambda q_c_1 qse_c_1 q_c_2 qse_c_2 q_c_3 qse_c_3
0.0000000000 1.000000000000 0.000000000000e+0 1.000000000000 0.000000000000e+0 1.000000000000 0.000000000000e+0
0.0150000000 0.991265587024 3.930333968177e-5 0.991172716597 3.075432012559e-5 0.991314539712 1.583064721324e-5
0.0300000000 0.982539436166 7.864503071154e-5 0.982358239006 6.154474299710e-5 0.982644947332 3.167868476911e-5
0.0450000000 0.973821460953 1.180252139956e-4 0.973556488758 9.237125058738e-5 0.973990963635 4.754427752403e-5
0.0600000000 0.965111576943 1.574440129556e-4 0.964767384518 1.232338446879e-4 0.965352312938 6.342765387931e-5
0.0750000000 0.956409701701 1.969015339248e-4 0.955990841864 1.541325496134e-4 0.956728703516 7.932910495981e-5
0.0900000000 0.947715754774 2.363978666274e-4 0.947226773069 1.850674147216e-4 0.948119828051 9.524898345937e-5
0.1050000000 0.939029657649 2.759330847384e-4 0.938475086919 2.160385167439e-4 0.939525364099 1.111877021706e-4
0.1200000000 0.930351325238 3.155071952540e-4 0.929735688526 2.470459619191e-4 0.930944869451 1.271455400979e-4
0.1350000000 0.921680663517 3.551201185082e-4 0.921008450188 2.780898237732e-4 0.922377994330 1.431230327420e-4
0.1500000000 0.913017620891 3.947720071293e-4 0.912293278533 3.091702954996e-4 0.913824410721 1.591208290145e-4
0.1650000000 0.904362126574 4.344628777967e-4 0.903590071151 3.402875931005e-4 0.905283734096 1.751395471213e-4
0.1800000000 0.895714111468 4.741927354715e-4 0.894898714934 3.714419538103e-4 0.896755567619 1.911798524908e-4
0.1950000000 0.887073508099 5.139615744248e-4 0.886219092362 4.026336513336e-4 0.888239502703 2.072424546657e-4
0.2100000000 0.878440250553 5.537693793329e-4 0.877551081429 4.338629966370e-4 0.879735119560 2.233281039896e-4
0.2250000000 0.869814274411 5.936161264342e-4 0.868894555595 4.651303385323e-4 0.871241649067 2.394369933634e-4
0.2400000000 0.861195466501 6.335014305427e-4 0.860249365985 4.964360291257e-4 0.862758835754 2.555702512380e-4
0.2550000000 0.852583802580 6.734255074317e-4 0.851615301611 5.277803446949e-4 0.854286289819 2.717288208083e-4
0.2700000000 0.843979229886 7.133883693138e-4 0.842992289717 5.591638791575e-4 0.845823548083 2.879135564736e-4
0.2850000000 0.835381689345 7.533899738398e-4 0.834380182844 5.905871258127e-4 0.837370139493 3.041253326290e-4
0.3000000000 0.826791122937 7.934302772688e-4 0.825778828899 6.220506144028e-4 0.828925585652 3.203650393343e-4
0.3150000000 0.818207473611 8.335092359331e-4 0.817188071200 6.535549103905e-4 0.820489184704 3.366331735550e-4
0.3300000000 0.809630685198 8.736268077418e-4 0.808607748520 6.851006140534e-4 0.812060116997 3.529299848887e-4
0.3450000000 0.801060644243 9.137825194251e-4 0.800037690048 7.166883493503e-4 0.803638325345 3.692571613479e-4
0.3600000000 0.792497329319 9.539765862760e-4 0.791477523795 7.483183738460e-4 0.795223306397 3.856155812819e-4
0.3750000000 0.783940705783 9.942091307074e-4 0.782927245336 7.799917034082e-4 0.786814552861 4.020061138952e-4
0.3900000000 0.775390719826 1.034480137053e-3 0.774386673512 8.117090490752e-4 0.778411553995 4.184296142235e-4
0.4050000000 0.766847317982 1.074789599486e-3 0.765855623074 8.434711478195e-4 0.770013787466 4.348868997203e-4
0.4200000000 0.758310447033 1.115137523641e-3 0.757333904798 8.752787605737e-4 0.761619697902 4.513765061318e-4
0.4350000000 0.749780053913 1.155523928241e-3 0.748821325594 9.071326701115e-4 0.753229711621 4.679011151519e-4
0.4500000000 0.741256000061 1.195948239503e-3 0.740317618782 9.390335212354e-4 0.744843312108 4.844614410834e-4
0.4650000000 0.732738296627 1.236410992139e-3 0.731822366072 9.709816031858e-4 0.736459982774 5.010581570952e-4
0.4800000000 0.724226904310 1.276912364571e-3 0.723335604020 1.002978252896e-3 0.728079207434 5.176918897288e-4
0.4950000000 0.715721768949 1.317452449915e-3 0.714857123628 1.035024291396e-3 0.719700470790 5.343632132975e-4
0.5100000000 0.707222835961 1.358031362560e-3 0.706386712883 1.067120547097e-3 0.711322161609 5.510697873585e-4
0.5250000000 0.698730050244 1.398649239703e-3 0.697924156909 1.099267852914e-3 0.702944537686 5.678138110800e-4
0.5400000000 0.690243335933 1.439306119966e-3 0.689469238116 1.131467043280e-3 0.694567336572 5.845962397031e-4
0.5550000000 0.681762545671 1.480001674224e-3 0.681021409152 1.163718032109e-3 0.686190059598 6.014173527558e-4
0.5700000000 0.673287722740 1.520736766441e-3 0.672580560464 1.196021851415e-3 0.677812212448 6.182773500570e-4
0.5850000000 0.664818807869 1.561511645674e-3 0.664146627952 1.228379722103e-3 0.669433305691 6.351763460161e-4
0.6000000000 0.656355740706 1.602326590842e-3 0.655719384294 1.260792419026e-3 0.661051833242 6.521111145419e-4

